Searching for Realizations of Finite Metric Spaces in Tight Spans

An important problem that commonly arises in areas such as internet traffic-flow analysis, phylogenetics and electrical circuit design, is to find a representation of any given metric $D$ on a finite set by an edge-weighted graph, such that the total edge length of the graph is minimum over all such graphs. Such a graph is called an optimal realization and finding such realizations is known to be NP-hard. Recently Varone presented a heuristic greedy algorithm for computing optimal realizations. Here we present an alternative heuristic that exploits the relationship between realizations of the metric $D$ and its so-called tight span $T_D$. The tight span $T_D$ is a canonical polytopal complex that can be associated to $D$, and our approach explores parts of $T_D$ for realizations in a way that is similar to the classical simplex algorithm. We also provide computational results illustrating the performance of our approach for different types of metrics, including $l_1$-distances and two-decomposable metrics for which it is provably possible to find optimal realizations in their tight spans.

==> reply-to-reviewers.txt <==
Dear Prof. Megiddo,

thank you very much for the good news and for
sending us the reports of the reviewers. We
found their comments very helpful and have
revised our paper in the light of these comments.
Please find below a more detailed description of 
the changes we made to address them.

Best regards,
Sven Herrmann

---------------------------------------------------

Reviewer #1: 

> You claim that the problem is NP-hard. Is there 
> any algorithm to find an optimal realization at 
> all? (Is there a bound on the number of newly
> introduced vertices; for example, would $|V_D|$ 
> be sufficient?) If so, it should be mentioned.

Yes, there always exists an optimal realization 
with a suitably bounded number of vertices,
implying that there exists an algorithm. We now 
point this out. 

> Check occurrences of ‘hold/holds’, please. The 
> symbols such as $=,\subseteq,\leq$ are often read 
> as ‘equals to’, ‘is subset of’, ‘is less or equal to’ 
> which means that ‘hold’ is not necessary then.

Checked and removed where appropriate.

> p.5, l.5 
> If you do not put the condition ‘D(x, y) = 0 if and 
> only if x = y’, you get a ‘pseudometric’ only. It is 
> possible that in this field a metric space actually 
> mean a pseudometric space. In any case, it would be 
> nice to add a comment on this for a reader who is used 
> to distinguish metrics and pseudometrics.

A remark clarifying the use of the term "metric"
was added.

> p.5, l.-15 
> If I understand well, $k_x$ is just a vector of 
> $\mathbb{R}^X$. Then it is always 0-dimensional and 
> it is confusing to talk about 1-dimensional objects.

This was a typo. Thank you for spotting it. 
$k_x$ is, of course, 0-dimensional. This has
been corrected.

> p.6, l.4-5 
> It would be helpful to mention the ranges and the 
> domains of $\omega_D$ and $\tau_D$.

Ranges and domains are now stated explicitly.

> p.6, l.6-10 
> The sentence on these lines is quite long and hard 
> to understand. Here are two suggestions (use them 
> only if you like them). First is to decompose the
> sentence into shorter sentences. Second regards that 
> I would personally rather write ‘$h(\tau(x)) = k_x$ 
> for any $x \in X$’ and similarly with the second
> condition.

The sentence has been rephrased.

> p.6 
> Don’t you want to swap Section 3 and Section 4? 
> It would be natural to focus on the main algorithm 
> first, but it is just a suggestion.

We considered swapping the two sections but decided
to keep the order as it allows us to elaborate a little
more on the topic of finding optimal realizations that 
are subrealizations of $T_D$. This provides further 
motivation for the heuristic we develop and we slightly
rephrased the first sentence of Section 3 to hopefully
make this clearer.

> p.7, l.-9 
> Figure 2(c) → Figure 1(c)

Fixed.

> p.7, Lem.3 
> Don’t you want to mention, what is a treelike metric?

Treelike metrics are defined on page 3, first line.

> p.11, l.5-8 
> ‘Note that, for every edge ...’: I think that ‘note 
> that’ is not appropriate here. The conditions you 
> mention do not follow from the previous. I would
> suggest ‘We also require’ or something analogous.

Rephrased as suggested.

> p.12, l.11 
> If you add your edges ‘step by step’, it seems that 
> it might be possible that you need to introduce new 
> vertices in intersections. Actually, it is not clear 
> whether this situation can happen; however, it seems 
> easier to resolve it in this way than to rule it out.

A sentence describing how to remove any crossings
that might arise was added.

> p.13, l.4-6 
> It is hard to understand, what do you mean with ‘where 
> a minimum cost editing ... for these paths’. Can you 
> clarify the sentence?

The sentence has been broken into shorter sentences
and some more explanation has been added to, hopefully,
make it clearer.

> p.17, l.-10 
> To be honest, I would say that you got the factor 
> $\frac{3}{2}$ where your computations stopped. There 
> is no obvious reason why you should not get 2.48
> if n = 671, say. 

The first paragraph of the discussion has been
rephrased to make it clearer that this is really
about future work.

> (Actually, the value of $r_{sg}$ in the last line 
> in Table 1 is somewhat very exceptional. 
> Is it possible that there was something wrong with 
> the computation in this case?)

It turned out that we did some mistake in compiling 
the last line of Table 1. Correcting this, the value 
for $r_sg$ is 1.504 and also the values for $t$ anad 
$t_man$ are different. This is has been corrected in 
the revision. Thanks a lot for spotting this.


Reviewer #2: 

> On p6 line 3 they use A. Dress, but in the rest 
> of the paper they use only the surname. Please 
> change this to Dress [?].

Changed.

